The Blockchain Based Auditor on Secret key Life Cycle in Reconfigurable Platform

The growing sophistication of cyber attacks, vulnerabilities in high computing systems and increasing dependency on cryptography to protect our digital data make it more important to keep secret keys safe and secure. Few major issues on secret keys like incorrect use of keys, inappropriate storage of keys, inadequate protection of keys, insecure movement of keys, lack of audit logging, insider threats and non-destruction of keys can compromise the whole security system dangerously. In this article, we have proposed and implemented an isolated secret key memory which can log life cycle of secret keys cryptographically using blockchain (BC) technology. We have also implemented a special custom bus interconnect which receives custom crypto instruction from Processing Element (PE). During the execution of crypto instructions, the architecture assures that secret key will never come in the processor area and the movement of secret keys to various crypto core is recorded cryptographically after the proper authentication process controlled by proposed hardware based BC. To the best of our knowledge, this is the first work which uses blockchain based solution to address the issues of the life cycle of the secret keys in hardware platform. The additional cost of resource usage and timing complexity we spent to implement the proposed idea is very nominal. We have used Xilinx Vivado EDA tool and Artix 7 FPGA board.

==> algpseudocode.sty_.txt <==
% PSEUDOCODE ALGORITHMIC STYLE -- Released 27 APR 2005
%    for LaTeX version 2e
%
% Copyright Szasz Janos
% E-mail szaszjanos@users.sourceforge.net
% Based on Peter Williams's algorithmic.sty
%
\NeedsTeXFormat{LaTeX2e}%
\ProvidesPackage{algpseudocode}%
\RequirePackage{ifthen}%
\RequirePackage{algorithmicx}%
\typeout{Document Style - pseudocode environments for use with the `algorithmicx' style}%
%
\def\ALG@noend{f}%
\newboolean{ALG@compatible}%
\setboolean{ALG@compatible}{false}%
%
\DeclareOption{noend}{\def\ALG@noend{t}}%
\DeclareOption{end}{\def\ALG@noend{f}}%
\DeclareOption{compatible}{\typeout{For compatibility mode use algcompatible.sty!!!}\setboolean{ALG@compatible}{true}}%
\DeclareOption{noncompatible}{\setboolean{ALG@noncompatible}{false}}%
\ProcessOptions%
%
%      ***      DECLARATIONS      ***
%
\algnewlanguage{pseudocode}%
\alglanguage{pseudocode}%
%
%      ***      KEYWORDS      ***
%
\algnewcommand\algorithmicend{\textbf{end}}
\algnewcommand\algorithmicdo{\textbf{do}}
\algnewcommand\algorithmicwhile{\textbf{while}}
\algnewcommand\algorithmicfor{\textbf{for}}
\algnewcommand\algorithmicforall{\textbf{for all}}
\algnewcommand\algorithmicloop{\textbf{loop}}
\algnewcommand\algorithmicrepeat{\textbf{repeat}}
\algnewcommand\algorithmicuntil{\textbf{until}}
\algnewcommand\algorithmicprocedure{\textbf{procedure}}
\algnewcommand\algorithmicfunction{\textbf{function}}
\algnewcommand\algorithmicif{\textbf{if}}
\algnewcommand\algorithmicthen{\textbf{then}}
\algnewcommand\algorithmicelse{\textbf{else}}
\algnewcommand\algorithmicrequire{\textbf{Require:}}
\algnewcommand\algorithmicensure{\textbf{Ensure:}}
\algnewcommand\algorithmicreturn{\textbf{return}}
\algnewcommand\textproc{\textsc}
%
%      ***      DECLARED LOOPS      ***
%
\algdef{SE}[WHILE]{While}{EndWhile}[1]{\algorithmicwhile\ #1\ \algorithmicdo}{\algorithmicend\ \algorithmicwhile}%
\algdef{SE}[FOR]{For}{EndFor}[1]{\algorithmicfor\ #1\ \algorithmicdo}{\algorithmicend\ \algorithmicfor}%
\algdef{S}[FOR]{ForAll}[1]{\algorithmicforall\ #1\ \algorithmicdo}%
\algdef{SE}[LOOP]{Loop}{EndLoop}{\algorithmicloop}{\algorithmicend\ \algorithmicloop}%
\algdef{SE}[REPEAT]{Repeat}{Until}{\algorithmicrepeat}[1]{\algorithmicuntil\ #1}%
\algdef{SE}[IF]{If}{EndIf}[1]{\algorithmicif\ #1\ \algorithmicthen}{\algorithmicend\ \algorithmicif}%
\algdef{C}[IF]{IF}{ElsIf}[1]{\algorithmicelse\ \algorithmicif\ #1\ \algorithmicthen}%
\algdef{Ce}[ELSE]{IF}{Else}{EndIf}{\algorithmicelse}%
\algdef{SE}[PROCEDURE]{Procedure}{EndProcedure}%
   [2]{\algorithmicprocedure\ \textproc{#1}\ifthenelse{\equal{#2}{}}{}{(#2)}}%
   {\algorithmicend\ \algorithmicprocedure}%
\algdef{SE}[FUNCTION]{Function}{EndFunction}%
   [2]{\algorithmicfunction\ \textproc{#1}\ifthenelse{\equal{#2}{}}{}{(#2)}}%
   {\algorithmicend\ \algorithmicfunction}%
%
\ifthenelse{\equal{\ALG@noend}{t}}%
   {%
   \algtext*{EndWhile}%
   \algtext*{EndFor}%
   \algtext*{EndLoop}%
   \algtext*{EndIf}%
   \algtext*{EndProcedure}%
   \algtext*{EndFunction}%
   }{}%
%
%      ***      OTHER DECLARATIONS      ***
%
\algnewcommand\Require{\item[\algorithmicrequire]}%
\algnewcommand\Ensure{\item[\algorithmicensure]}%
\algnewcommand\Return{\algorithmicreturn{} }%
\algnewcommand\Call[2]{\textproc{#1}\ifthenelse{\equal{#2}{}}{}{(#2)}}%
%
%
%
\ifthenelse{\boolean{ALG@compatible}}%
   {%
   \ifthenelse{\equal{\ALG@noend}{t}}%
      {\RequirePackage[noend]{algcompatible}}%
      {\RequirePackage{algcompatible}}%
   }%
   {}%
%

==> buff_hash.txt <==

buff to hash
{signal: [
  {name: 'clk', wave: 'p.....'},
  {name: 'buff_en', wave: '01....'},
  {name: 'buff_rd', wave: '0.10..'},
  {name: 'buff_op', wave: 'x..3xx', data: ['data']}, 
  {name: 'buff_done', wave: '0..10.'},
  {name: 'hash_in', wave: 'x...3x', data: ['data']}, 
  {name: 'hash_in_rdy', wave: '0...10'}
]}

hah to buff
{signal: [
  {name: 'clk', wave: 'p....'},
  {name: 'hash_op', wave: 'x.3xx', data: ['data']}, 
  {name: 'hash_done', wave: '0.10.'},
  {name: 'buff_en', wave: '01...'}, 
  {name: 'buff_rdy', wave: '0.10.'},
    {name: 'buff', wave: 'x..3x', data: ['data']}, 
]}

all

{signal: [
  
   {name: 'clk', wave: 'p.......|.....'},
  {name: 'buff_en', wave: '01...0..|.1...'},
  {name: 'buff_rd', wave: '0.10....|.....'},
  {name: 'buff_op', wave: 'x..3x...|.....', data: ['data']}, 
  {name: 'buff_done', wave: '0..10...|.....'},
  {name: 'hash_in', wave: 'x...3x..|.....', data: ['data']}, 
  {name: 'hash_in_rdy', wave: '0...10..|.....'},
  {name: 'hash_en', wave: '0...1...|.....'},
  { name: "Round",  wave: "xxxxx===|==xxx", data: ["0", "1", "2", "22", "23"] },
  {name:'hash_done',     wave: '0.......|..10.', data:["0", "1"] },
  { name: "hash_op",  wave: "xxxxxxxx|xx3x.", data: ["dout",] },
  {name: 'buff_en', wave: '0.......|.1...'}, 
  {name: 'buff_wr', wave: '0.......|..10.'},
    {name: 'buff', wave: 'x.......|...3x', data: ['data']}, 

],
 head:{ tick: ' 1 2 3 4 5 6 7 8 9 28 29  30 31 32 33   '},

}



{signal: [
  
   {name: 'clk', wave: 'p.......|.......'},
  {name: 'buff_en', wave: '01...0..|.1.....'},
  {name: 'buff_rd', wave: '0.10....|.......'},
  {name: 'buff_op', wave: 'x..3x...|.......', data: ['data']}, 
  {name: 'buff_done', wave: '0..10...|.......'},
    {name: 'pub_in', wave: 'x...3x..|.......', data: ['data']}, 
  {name: 'pub_in_rdy', wave: '0...10..|.......'},
  {name: 'pub_en', wave: '0...1...|.......'},
  { name: "Round",  wave: "x....2..|.2...2.", data: [ "1", "1024"] },
  {name:'pub_done',     wave: '0.......|....10.', data:["0", "1"] },
  { name: "pub_op",  wave: "xxxxxxxx|xx..3x.", data: ["dout",] },
  {name: 'buff_en', wave: '0.......|...1...'}, 
  {name: 'buff_wr', wave: '0.......|....10.'},
    {name: 'buff', wave: 'x.......|.....3x', data: ['data']}, 

],

head:{ tick: ' 1 2 3 4 5 6 7 8 9 3074 3075  3076 3077 3082 3083 3084 3085'},
}

==> itps 2/algpseudocode.sty_.txt <==
% PSEUDOCODE ALGORITHMIC STYLE -- Released 27 APR 2005
%    for LaTeX version 2e
%
% Copyright Szasz Janos
% E-mail szaszjanos@users.sourceforge.net
% Based on Peter Williams's algorithmic.sty
%
\NeedsTeXFormat{LaTeX2e}%
\ProvidesPackage{algpseudocode}%
\RequirePackage{ifthen}%
\RequirePackage{algorithmicx}%
\typeout{Document Style - pseudocode environments for use with the `algorithmicx' style}%
%
\def\ALG@noend{f}%
\newboolean{ALG@compatible}%
\setboolean{ALG@compatible}{false}%
%
\DeclareOption{noend}{\def\ALG@noend{t}}%
\DeclareOption{end}{\def\ALG@noend{f}}%
\DeclareOption{compatible}{\typeout{For compatibility mode use algcompatible.sty!!!}\setboolean{ALG@compatible}{true}}%
\DeclareOption{noncompatible}{\setboolean{ALG@noncompatible}{false}}%
\ProcessOptions%
%
%      ***      DECLARATIONS      ***
%
\algnewlanguage{pseudocode}%
\alglanguage{pseudocode}%
%
%      ***      KEYWORDS      ***
%
\algnewcommand\algorithmicend{\textbf{end}}
\algnewcommand\algorithmicdo{\textbf{do}}
\algnewcommand\algorithmicwhile{\textbf{while}}
\algnewcommand\algorithmicfor{\textbf{for}}
\algnewcommand\algorithmicforall{\textbf{for all}}
\algnewcommand\algorithmicloop{\textbf{loop}}
\algnewcommand\algorithmicrepeat{\textbf{repeat}}
\algnewcommand\algorithmicuntil{\textbf{until}}
\algnewcommand\algorithmicprocedure{\textbf{procedure}}
\algnewcommand\algorithmicfunction{\textbf{function}}
\algnewcommand\algorithmicif{\textbf{if}}
\algnewcommand\algorithmicthen{\textbf{then}}
\algnewcommand\algorithmicelse{\textbf{else}}
\algnewcommand\algorithmicrequire{\textbf{Require:}}
\algnewcommand\algorithmicensure{\textbf{Ensure:}}
\algnewcommand\algorithmicreturn{\textbf{return}}
\algnewcommand\textproc{\textsc}
%
%      ***      DECLARED LOOPS      ***
%
\algdef{SE}[WHILE]{While}{EndWhile}[1]{\algorithmicwhile\ #1\ \algorithmicdo}{\algorithmicend\ \algorithmicwhile}%
\algdef{SE}[FOR]{For}{EndFor}[1]{\algorithmicfor\ #1\ \algorithmicdo}{\algorithmicend\ \algorithmicfor}%
\algdef{S}[FOR]{ForAll}[1]{\algorithmicforall\ #1\ \algorithmicdo}%
\algdef{SE}[LOOP]{Loop}{EndLoop}{\algorithmicloop}{\algorithmicend\ \algorithmicloop}%
\algdef{SE}[REPEAT]{Repeat}{Until}{\algorithmicrepeat}[1]{\algorithmicuntil\ #1}%
\algdef{SE}[IF]{If}{EndIf}[1]{\algorithmicif\ #1\ \algorithmicthen}{\algorithmicend\ \algorithmicif}%
\algdef{C}[IF]{IF}{ElsIf}[1]{\algorithmicelse\ \algorithmicif\ #1\ \algorithmicthen}%
\algdef{Ce}[ELSE]{IF}{Else}{EndIf}{\algorithmicelse}%
\algdef{SE}[PROCEDURE]{Procedure}{EndProcedure}%
   [2]{\algorithmicprocedure\ \textproc{#1}\ifthenelse{\equal{#2}{}}{}{(#2)}}%
   {\algorithmicend\ \algorithmicprocedure}%
\algdef{SE}[FUNCTION]{Function}{EndFunction}%
   [2]{\algorithmicfunction\ \textproc{#1}\ifthenelse{\equal{#2}{}}{}{(#2)}}%
   {\algorithmicend\ \algorithmicfunction}%
%
\ifthenelse{\equal{\ALG@noend}{t}}%
   {%
   \algtext*{EndWhile}%
   \algtext*{EndFor}%
   \algtext*{EndLoop}%
   \algtext*{EndIf}%
   \algtext*{EndProcedure}%
   \algtext*{EndFunction}%
   }{}%
%
%      ***      OTHER DECLARATIONS      ***
%
\algnewcommand\Require{\item[\algorithmicrequire]}%
\algnewcommand\Ensure{\item[\algorithmicensure]}%
\algnewcommand\Return{\algorithmicreturn{} }%
\algnewcommand\Call[2]{\textproc{#1}\ifthenelse{\equal{#2}{}}{}{(#2)}}%
%
%
%
\ifthenelse{\boolean{ALG@compatible}}%
   {%
   \ifthenelse{\equal{\ALG@noend}{t}}%
      {\RequirePackage[noend]{algcompatible}}%
      {\RequirePackage{algcompatible}}%
   }%
   {}%
%

==> itps 2/buff_hash.txt <==

buff to hash
{signal: [
  {name: 'clk', wave: 'p.....'},
  {name: 'buff_en', wave: '01....'},
  {name: 'buff_rd', wave: '0.10..'},
  {name: 'buff_op', wave: 'x..3xx', data: ['data']}, 
  {name: 'buff_done', wave: '0..10.'},
  {name: 'hash_in', wave: 'x...3x', data: ['data']}, 
  {name: 'hash_in_rdy', wave: '0...10'}
]}

hah to buff
{signal: [
  {name: 'clk', wave: 'p....'},
  {name: 'hash_op', wave: 'x.3xx', data: ['data']}, 
  {name: 'hash_done', wave: '0.10.'},
  {name: 'buff_en', wave: '01...'}, 
  {name: 'buff_rdy', wave: '0.10.'},
    {name: 'buff', wave: 'x..3x', data: ['data']}, 
]}

all

{signal: [
  
   {name: 'clk', wave: 'p.......|.....'},
  {name: 'buff_en', wave: '01...0..|.1...'},
  {name: 'buff_rd', wave: '0.10....|.....'},
  {name: 'buff_op', wave: 'x..3x...|.....', data: ['data']}, 
  {name: 'buff_done', wave: '0..10...|.....'},
  {name: 'hash_in', wave: 'x...3x..|.....', data: ['data']}, 
  {name: 'hash_in_rdy', wave: '0...10..|.....'},
  {name: 'hash_en', wave: '0...1...|.....'},
  { name: "Round",  wave: "xxxxx===|==xxx", data: ["0", "1", "2", "22", "23"] },
  {name:'hash_done',     wave: '0.......|..10.', data:["0", "1"] },
  { name: "hash_op",  wave: "xxxxxxxx|xx3x.", data: ["dout",] },
  {name: 'buff_en', wave: '0.......|.1...'}, 
  {name: 'buff_wr', wave: '0.......|..10.'},
    {name: 'buff', wave: 'x.......|...3x', data: ['data']}, 

],
 head:{ tick: ' 1 2 3 4 5 6 7 8 9 28 29  30 31 32 33   '},

}



{signal: [
  
   {name: 'clk', wave: 'p.......|.......'},
  {name: 'buff_en', wave: '01...0..|.1.....'},
  {name: 'buff_rd', wave: '0.10....|.......'},
  {name: 'buff_op', wave: 'x..3x...|.......', data: ['data']}, 
  {name: 'buff_done', wave: '0..10...|.......'},
    {name: 'pub_in', wave: 'x...3x..|.......', data: ['data']}, 
  {name: 'pub_in_rdy', wave: '0...10..|.......'},
  {name: 'pub_en', wave: '0...1...|.......'},
  { name: "Round",  wave: "x....2..|.2...2.", data: [ "1", "1024"] },
  {name:'pub_done',     wave: '0.......|....10.', data:["0", "1"] },
  { name: "pub_op",  wave: "xxxxxxxx|xx..3x.", data: ["dout",] },
  {name: 'buff_en', wave: '0.......|...1...'}, 
  {name: 'buff_wr', wave: '0.......|....10.'},
    {name: 'buff', wave: 'x.......|.....3x', data: ['data']}, 

],

head:{ tick: ' 1 2 3 4 5 6 7 8 9 3074 3075  3076 3077 3082 3083 3084 3085'},
}

==> itps 2/timing.txt <==
{signal: [
  {name:'clk',         wave: 'p.|.....|....|....' },
    {name:'S_AXIS_TVALID',     wave: '01|..0............', data:["0", "1"] },
  { name: "S_AXIS_TDATA",  wave: "x==|==xxxxxxxxxxxx", data: ["din0", "din1", "din32", "din33"] },
  {name:'S_AXIS_TLAST',     wave: '0....10...........', data:["0", "1"] },
    {name:'hash_rst',         wave: '0.....1.....0.....' },
  { name: "Round",  wave: "xxxxxx===|==xxxxxx", data: ["0", "1", "2", "22", "23"] },
  {name:'M_AXIS_TVALID',     wave: '0...........1.|..0', data:["0", "1"] },
  { name: "M_AXIS_TDATA",  wave: "xxxxxxxxxxxx==|===", data: ["dout0", "dout1", "dout6", "dout7"] },
  {name:'M_AXIS_TLAST',     wave: '0...............10', data:["0", "1"] },
   { name: "State",  wave: "x=....=.....=....x", data: ["Memory Reading", "Hashing", "Memory Writing"] },
],
 head:{ tick: ' 0 1 31 32 33 0 1 2 21 22 23 0 1 2 6 7      '},

}

==> timing.txt <==
{signal: [
  {name:'clk',         wave: 'p.|.....|....|....' },
    {name:'S_AXIS_TVALID',     wave: '01|..0............', data:["0", "1"] },
  { name: "S_AXIS_TDATA",  wave: "x==|==xxxxxxxxxxxx", data: ["din0", "din1", "din32", "din33"] },
  {name:'S_AXIS_TLAST',     wave: '0....10...........', data:["0", "1"] },
    {name:'hash_rst',         wave: '0.....1.....0.....' },
  { name: "Round",  wave: "xxxxxx===|==xxxxxx", data: ["0", "1", "2", "22", "23"] },
  {name:'M_AXIS_TVALID',     wave: '0...........1.|..0', data:["0", "1"] },
  { name: "M_AXIS_TDATA",  wave: "xxxxxxxxxxxx==|===", data: ["dout0", "dout1", "dout6", "dout7"] },
  {name:'M_AXIS_TLAST',     wave: '0...............10', data:["0", "1"] },
   { name: "State",  wave: "x=....=.....=....x", data: ["Memory Reading", "Hashing", "Memory Writing"] },
],
 head:{ tick: ' 0 1 31 32 33 0 1 2 21 22 23 0 1 2 6 7      '},

}
